Search-based versus Sampling-based Robot Motion Planning: A Comparative Study

Robot motion planning is a challenging domain as it involves dealing with high-dimensional and continuous search space. In past decades, a wide variety of planning algorithms have been developed to tackle this problem, sometimes in isolation without comparing to each other. In this study, we benchmark two such prominent types of algorithms: OMPL's sampling-based RRT-Connect and SMPL's search-based ARA* with motion primitives. To compare these two fundamentally different approaches fairly, we adapt them to ensure the same planning conditions and benchmark them on the same set of planning scenarios. Our findings suggest that sampling-based planners like RRT-Connect show more consistent performance across the board in high-dimensional spaces, whereas search-based planners like ARA* have the capacity to perform significantly better when used with a suitable action-space sampling scheme. Through this study, we hope to showcase the effort required to properly benchmark motion planners from different paradigms thereby contributing to a more nuanced understanding of their capabilities and limitations. The code is available at https://github.com/gsotirchos/benchmarking_planners

==> images/generic_planner_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generic_planner_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.472)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.24266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.20533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.16266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.30650667,0.12533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56690666,0.312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.56690666,0.27466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56690666,0.024){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.77333333,0.16266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.77333333,0.12533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56688,0.144){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.77333333,0.312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0.77333333,0.27466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}function\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.41141334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.36626666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.30650667,0.32893333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.264){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.25093333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.216){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/planning_time_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planning_time_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79998779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planning_time_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/prm_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prm_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38933333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prm_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.06373334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.02639998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prm_diagram_svg-tex.pdf}}%
    \put(0.41333333,0.368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pre-processing\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prm_diagram_svg-tex.pdf}}%
    \put(0.57050667,0.28533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.57050667,0.248){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{prm_diagram_svg-tex.pdf}}%
    \put(0.79576001,0.28618667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.79576001,0.24885333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{prm_diagram_svg-tex.pdf}}%
    \put(0.57050667,0.174){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling/\end{tabular}}}}%
    \put(0.57050667,0.13666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Decompose\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{prm_diagram_svg-tex.pdf}}%
    \put(0.784,0.16570667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0.784,0.12837333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}function\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{prm_diagram_svg-tex.pdf}}%
    \put(0.784,0.05965334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.784,0.02231999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.29712){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.25197334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.30586666,0.21463999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.14970667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{prm_diagram_svg-tex.pdf}}%
    \put(0.05573333,0.072){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{prm_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.03706665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{prm_diagram_svg-tex.pdf}}%
    \put(0.43743998,0.06232001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Find\end{tabular}}}}%
    \put(0.43743998,0.02498665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}nearest node\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{prm_diagram_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/rrt_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rrt_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rrt_diagram_svg-tex.pdf}}%
    \put(0.49837333,0.64){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Expansion\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rrt_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.44666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.40933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48029333,0.31666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.48029333,0.27933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rrt_diagram_svg-tex.pdf}}%
    \put(0.56538668,0.138){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.56538668,0.10066667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rrt_diagram_svg-tex.pdf}}%
    \put(0.27549333,0.298){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rrt_diagram_svg-tex.pdf}}%
    \put(0.70250667,0.31666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Find\end{tabular}}}}%
    \put(0.70250667,0.27933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}nearest node\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.56333333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.51818667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.48173332,0.48085333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.41592){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{rrt_diagram_svg-tex.pdf}}%
    \put(0.31781333,0.15666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}close\end{tabular}}}}%
    \put(0.31781333,0.11933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}enough to\end{tabular}}}}%
    \put(0.31781333,0.082){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny G}}$?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{rrt_diagram_svg-tex.pdf}}%
    \put(0.29466667,0.012){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{rrt_diagram_svg-tex.pdf}}%
    \put(0.28933333,0.22){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{rrt_diagram_svg-tex.pdf}}%
    \put(0.56538668,0.19066667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Tree\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{rrt_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.456){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{rrt_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.42106667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/smpl_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smpl_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.544)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smpl_diagram_svg-tex.pdf}}%
    \put(0.41645333,0.51608){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Motion primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{smpl_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.18506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.14773332){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{smpl_diagram_svg-tex.pdf}}%
    \put(0.57584001,0.30815999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.57584001,0.27082666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{smpl_diagram_svg-tex.pdf}}%
    \put(0.55186666,0.18458667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.55186666,0.14725334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{smpl_diagram_svg-tex.pdf}}%
    \put(0.57584001,0.37733333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{smpl_diagram_svg-tex.pdf}}%
    \put(0.55186666,0.07239998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.55186666,0.03506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{smpl_diagram_svg-tex.pdf}}%
    \put(0.35325334,0.05373332){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.44408){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.39893333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.31042668,0.3616){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.29666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{smpl_diagram_svg-tex.pdf}}%
    \put(0.77789331,0.20373334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}close\end{tabular}}}}%
    \put(0.77789331,0.16639998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}enough to\end{tabular}}}}%
    \put(0.77789331,0.12906665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny G}}$?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{smpl_diagram_svg-tex.pdf}}%
    \put(0.876,0.18666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{smpl_diagram_svg-tex.pdf}}%
    \put(0.79837337,0.27789333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{smpl_diagram_svg-tex.pdf}}%
    \put(0.05573333,0.19466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{smpl_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.16506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/success_rate_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'success_rate_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.02661133bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86156796)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{success_rate_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> images/trajopt_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trajopt_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36363636)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.94805195,0.10155844){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94805195,0.0651948){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.54864934,0.25974026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.54864934,0.22337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.3174026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.27342857){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.26833766,0.23706494){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.17381818){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.77587011,0.10155844){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Stopping\end{tabular}}}}%
    \put(0.77587011,0.0651948){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}criteria\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.87142857,0.10311688){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.79581822,0.18677923){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.29275324,0.08337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initialization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.54867534,0.08337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.77589611,0.25974026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Optimization\end{tabular}}}}%
    \put(0.77589611,0.22337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.05425974,0.1124935){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.05425974,0.08366234){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/generic_planner_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generic_planner_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.472)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.24266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.20533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.16266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.30650667,0.12533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56690666,0.312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.56690666,0.27466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56690666,0.024){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.77333333,0.16266667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.77333333,0.12533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.56688,0.144){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.77333333,0.312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0.77333333,0.27466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}function\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.41141334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.36626666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.30650667,0.32893333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.30650667,0.264){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.25093333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{generic_planner_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.216){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/planning_time_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planning_time_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79998779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planning_time_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/prm_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prm_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38933333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prm_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.06373334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.02639998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prm_diagram_svg-tex.pdf}}%
    \put(0.41333333,0.368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pre-processing\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prm_diagram_svg-tex.pdf}}%
    \put(0.57050667,0.28533333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.57050667,0.248){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{prm_diagram_svg-tex.pdf}}%
    \put(0.79576001,0.28618667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.79576001,0.24885333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{prm_diagram_svg-tex.pdf}}%
    \put(0.57050667,0.174){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling/\end{tabular}}}}%
    \put(0.57050667,0.13666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Decompose\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{prm_diagram_svg-tex.pdf}}%
    \put(0.784,0.16570667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0.784,0.12837333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}function\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{prm_diagram_svg-tex.pdf}}%
    \put(0.784,0.05965334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.784,0.02231999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.29712){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.25197334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.30586666,0.21463999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{prm_diagram_svg-tex.pdf}}%
    \put(0.30586666,0.14970667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{prm_diagram_svg-tex.pdf}}%
    \put(0.05573333,0.072){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{prm_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.03706665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{prm_diagram_svg-tex.pdf}}%
    \put(0.43743998,0.06232001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Find\end{tabular}}}}%
    \put(0.43743998,0.02498665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}nearest node\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{prm_diagram_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rrt_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rrt_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rrt_diagram_svg-tex.pdf}}%
    \put(0.49837333,0.64){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Expansion\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rrt_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.44666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.40933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48029333,0.31666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.48029333,0.27933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rrt_diagram_svg-tex.pdf}}%
    \put(0.56538668,0.138){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.56538668,0.10066667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rrt_diagram_svg-tex.pdf}}%
    \put(0.27549333,0.298){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rrt_diagram_svg-tex.pdf}}%
    \put(0.70250667,0.31666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Find\end{tabular}}}}%
    \put(0.70250667,0.27933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}nearest node\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.56333333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.51818667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.48173332,0.48085333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rrt_diagram_svg-tex.pdf}}%
    \put(0.48173332,0.41592){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{rrt_diagram_svg-tex.pdf}}%
    \put(0.31781333,0.15666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}close\end{tabular}}}}%
    \put(0.31781333,0.11933333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}enough to\end{tabular}}}}%
    \put(0.31781333,0.082){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny G}}$?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{rrt_diagram_svg-tex.pdf}}%
    \put(0.29466667,0.012){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{rrt_diagram_svg-tex.pdf}}%
    \put(0.28933333,0.22){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{rrt_diagram_svg-tex.pdf}}%
    \put(0.56538668,0.19066667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Tree\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{rrt_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.456){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{rrt_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.42106667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/smpl_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smpl_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.544)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smpl_diagram_svg-tex.pdf}}%
    \put(0.41645333,0.51608){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Motion primitives\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{smpl_diagram_svg-tex.pdf}}%
    \put(0.94666667,0.18506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94666667,0.14773332){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{smpl_diagram_svg-tex.pdf}}%
    \put(0.57584001,0.30815999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.57584001,0.27082666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{smpl_diagram_svg-tex.pdf}}%
    \put(0.55186666,0.18458667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Graph\end{tabular}}}}%
    \put(0.55186666,0.14725334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G = (V, E)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{smpl_diagram_svg-tex.pdf}}%
    \put(0.57584001,0.37733333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{smpl_diagram_svg-tex.pdf}}%
    \put(0.55186666,0.07239998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Discrete\end{tabular}}}}%
    \put(0.55186666,0.03506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{smpl_diagram_svg-tex.pdf}}%
    \put(0.35325334,0.05373332){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Heuristic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.44408){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.39893333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.31042668,0.3616){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{smpl_diagram_svg-tex.pdf}}%
    \put(0.31042668,0.29666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{smpl_diagram_svg-tex.pdf}}%
    \put(0.77789331,0.20373334){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}close\end{tabular}}}}%
    \put(0.77789331,0.16639998){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}enough to\end{tabular}}}}%
    \put(0.77789331,0.12906665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny G}}$?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{smpl_diagram_svg-tex.pdf}}%
    \put(0.876,0.18666667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{smpl_diagram_svg-tex.pdf}}%
    \put(0.79837337,0.27789333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{smpl_diagram_svg-tex.pdf}}%
    \put(0.05573333,0.19466667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{smpl_diagram_svg-tex.pdf}}%
    \put(0.05570667,0.16506665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/success_rate_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'success_rate_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.02661133bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86156796)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{success_rate_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/trajopt_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trajopt_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36363636)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.94805195,0.10155844){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Path\end{tabular}}}}%
    \put(0.94805195,0.0651948){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.54864934,0.25974026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Collision\end{tabular}}}}%
    \put(0.54864934,0.22337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.3174026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometric models\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.27342857){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Environment\end{tabular}}}}%
    \put(0.26833766,0.23706494){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.26833766,0.17381818){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Robot model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.77587011,0.10155844){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Stopping\end{tabular}}}}%
    \put(0.77587011,0.0651948){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}criteria\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.87142857,0.10311688){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.79581822,0.18677923){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.29275324,0.08337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initialization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.54867534,0.08337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Trajectory\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.77589611,0.25974026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Optimization\end{tabular}}}}%
    \put(0.77589611,0.22337662){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.05425974,0.1124935){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{trajopt_diagram_svg-tex.pdf}}%
    \put(0.05425974,0.08366234){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$q_{\mbox{\tiny I}}, q_{\mbox{\tiny G}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

